LiteTransformerSearch: Training-free Neural Architecture Search for Efficient Language Models

The Transformer architecture is ubiquitously used as the building block of large-scale autoregressive language models. However, finding architectures with the optimal trade-off between task performance (perplexity) and hardware constraints like peak memory utilization and latency is non-trivial. This is exacerbated by the proliferation of various hardware. We leverage the somewhat surprising empirical observation that the number of decoder parameters in autoregressive Transformers has a high rank correlation with task performance, irrespective of the architecture topology. This observation organically induces a simple Neural Architecture Search (NAS) algorithm that uses decoder parameters as a proxy for perplexity without need for any model training. The search phase of our training-free algorithm, dubbed Lightweight Transformer Search (LTS), can be run directly on target devices since it does not require GPUs. Using on-target-device measurements, LTS extracts the Pareto-frontier of perplexity versus any hardware performance cost. We evaluate LTS on diverse devices from ARM CPUs to NVIDIA GPUs and two popular autoregressive Transformer backbones: GPT-2 and Transformer-XL. Results show that the perplexity of 16-layer GPT-2 and Transformer-XL can be achieved with up to 1.5x, 2.5x faster runtime and 1.2x, 2.0x lower peak memory utilization. When evaluated in zero and one-shot settings, LTS Pareto-frontier models achieve higher average accuracy compared to the 350M parameter OPT across 14 tasks, with up to 1.6x lower latency. LTS extracts the Pareto-frontier in under 3 hours while running on a commodity laptop. We effectively remove the carbon footprint of hundreds of GPU hours of training during search, offering a strong simple baseline for future NAS methods in autoregressive language modeling.

==> LTS_Version2 2/TODO.txt <==
7- address comments
8- refer to evolutionary search as pareto-frontier aware evolutionary search in general and in algorithm block.
9- Possibly move the related works to the end.
12- fig 6's explanation and takeaway messages needs tweaking.
15- (Supplementary) Show why the 3D pareto-frontier hunt is useful: there can be two architectures with same perplexity (decoder params), and latency but have drastically different peak memory. Same perplexity and peak memory but drastically different latency.

Supp deadline:
5- finish zero-cost experiments and add the results



###### done:
1- make sure all NAACL reviews are addressed
10.5- Make "non-embedding parameters" and "decoder parameters" consistent throughout the paper.
4- add the latency and memory for the scaling experiments.
3- update section 4.5
13 - add GPT-2 to fig 6a
15- add latency to figure 7
16- add backbones to figure 6
10- Do we define somewhere crisply what is "non-embedding" parameters for such architectures in GPT and TransXL?
16- Limitations: We need to have limitations directly, honestly addressed in the paper. Reviewers like honesty upfront.
14- add GPT-2 results similar to figure 7 in appendix
11- section 3.2.1 add TLDR for ICLR blog post

==> TODO.txt <==
7- address comments
8- refer to evolutionary search as pareto-frontier aware evolutionary search in general and in algorithm block.
9- Possibly move the related works to the end.
12- fig 6's explanation and takeaway messages needs tweaking.
15- (Supplementary) Show why the 3D pareto-frontier hunt is useful: there can be two architectures with same perplexity (decoder params), and latency but have drastically different peak memory. Same perplexity and peak memory but drastically different latency.

Supp deadline:
5- finish zero-cost experiments and add the results



###### done:
1- make sure all NAACL reviews are addressed
10.5- Make "non-embedding parameters" and "decoder parameters" consistent throughout the paper.
4- add the latency and memory for the scaling experiments.
3- update section 4.5
13 - add GPT-2 to fig 6a
15- add latency to figure 7
16- add backbones to figure 6
10- Do we define somewhere crisply what is "non-embedding" parameters for such architectures in GPT and TransXL?
16- Limitations: We need to have limitations directly, honestly addressed in the paper. Reviewers like honesty upfront.
14- add GPT-2 results similar to figure 7 in appendix
11- section 3.2.1 add TLDR for ICLR blog post
